Information Security as Strategic (In)effectivity

Security of information flow is commonly understood as preventing any information leakage, regardless of how grave or harmless consequences the leakage can have. In this work, we suggest that information security is not a goal in itself, but rather a means of preventing potential attackers from compromising the correct behavior of the system. To formalize this, we first show how two information flows can be compared by looking at the adversary's ability to harm the system. Then, we propose that the information flow in a system is effectively information-secure if it does not allow for more harm than its idealized variant based on the classical notion of noninterference.

==> reviews-SP.txt <==
*** SELECTED SUGGESTIONS FROM S&P'16 REVIEWS ***
(+: dealt with; -: to be dealt with; M: task for Masoud; FW: future work)

- Existing definitions of information flow and declassification exist because there are straightforward, efficient ways to implement them. It is not clear this approach corresponds to a practical implementation strategy.

M: It is not entirely clear the advantages of using this effective information security definition versus using some existing notions of declassifciation.

+ It is not clear that it means that a system is effectively secure "if it is as good as its idealized variant based on noninterference." 

FW: Readers unfamiliar with refinement checking may not have intuition aobut idealized invariants.

M: It would be useful to provide concrete examples of how this approach differs from prior work in declassification, as well as provide a more thorough overview of the differences.

- Do you have an idea of how this notion of information security could be used in tools for verifying properties of systems or for detecting leaks? What kinds of algorithms/strategies would one use?

FW: While the idea is interesting, the development still seems
quite preliminary. A main shortcoming is that the definition of effective security based on surely winning strategies is
extremely coarse. Any release of information that confers some
strategic advantage to the adversary is problematic. Yet, a
system that leaks half the characters of a password would still be deemed effectively secure.

FW: The evaluation of the main idea of the paper is limited to a single, rather simple example. Showing that the ideas are more broadly applicable would require, at least, many more examples.

+- Additionally, I found the punchline of the paper underwhelming. The last few pages of the paper are devoted to proving that a noninterferent system is effectively secure---which seems obvious.

FW: It would have been more interesting to characterize classes of declassifying systems, deemed insecure according to noninterference, but which are effectively secure.

FW: It must be said that this is a purely theoretical study for now.  No tools have been built that apply the new security condition, and it does not even appear that nontrivially complex case studies (e.g., where the transition-system diagram wouldn't fit comfortably on a page) have been worked out on paper.  More involved case studies might reveal surprising weaknesses.

FW: Another important aspect of the real-world problem space would be limited computational power of the adversary, perhaps handled using the symbolic model of cryptography.  Any use of cryptography is going to be leaking information in a way that would be handled too naively by both standard noninterference and its variant introduced here. [A VERY INTERESTING LINE TO FOLLOW]

FW: What sorts of composition theorems do you anticipate for this notion?  Can we conclude that different compositions of secure state machines are also secure? [A VERY INTERESTING LINE TO FOLLOW]

+ I don't think the title of the paper is going to go over too well, you almost seem to be accusing all other papers at Oakland of being "ineffective"

M: To make Figure 2 easier to digest, I would suggest somehow highlighting the parts that are importantly different between (a) and (b).

M: I found the first paragraph of Section 2.3 to be very confusing.  It's not clear whether the paragraph aims to define the term "tree unfolding" or whether it is assumed that the reader already understands what it means.  Then, I think the last sentence is meant to say what the "type" of out_M is, but the text reads like it may be stating a theorem about some concept of out_M that had already been defined.

M: The font used for the superscript "Pos" seems rather unreadable and confusing.  Furthermore, the definition of that set of strategies should include a universal quantifier over "q".

M: In defining obs_U for perfect recall, it would be useful to introduce the notation for sequence concatenation first.

+ I feel like the formal definitions of strategies applied to trees would be much more understandable with a simple English intuition first: applying a strategy removes those subtrees that the strategy would never choose.

M: Example 3: it would be good to clarify which figure (transition system) is being referred to.

M: Proof of Proposition 1: some stray parens appear.

M: Page 9: "the observation function 2obs": the "2" doesn't seem to belong.

+ Definition 14 reminds me of the definition of bisimulations, or the general technique for proving membership in coinductively defined sets (greatest fixed points of set operators).  It might be helpful to mention the relationship.

M: In giving intuition for the proof of Theorem 2, it may be misleading to say that you give a "procedure" for finding the idealized model.  Because models can be infinite (can't they?), we can't compute on them in the usual, concrete way that "procedure" is likely to imply for many readers.  What you wind up with looks more like an inductively defined relation.

M: Proof of Theorem 2: should "U = U'" be using the special font for the two occurrences of "U"?

FW: the work is a bit unbalanced on the theory side and it is not clear how proposed techniques would play out in the wild. In particular, we know that information flow has some flaws (which motivate this work) but we have known how to deploy security techniques based on information flow for a long time now. How would you go about implementing your new techniques? 

FW: I would also strongly encourage authors to consider and discuss many more examples.

FW: It is not clear whether enforcement of the defined policies can be practical

FW: More evidence is needed of when the classical definitions fall short.

FW: While the paper attempts to set the abstraction level higher - from concrete secrets to overall security goals, the framework still ends up being low-level, with the system model requiring full representation of states and possible observations.

FW: While economic analysis of security properties is mentioned, I believe there is a deeper relation to effective security. It would improve the paper to explore these connections, perhaps they are more valuable than connections to noninterference.

- The distinction between control flows and information flows made in the paper does not seem to be standard. Can you elaborate on what you have in mind here? 

- The unwinding conditions are an encouraging step for verifying security. However, the paper doesn't get much further than them. It is not clear how to achieve practical enforcement of the security policies presented.

M: Unfortunately, Section 4 needs much work. It is currently more of a dump of definitions, propositions, lemmas, and theorems with no overall story of where it is going. Why not start off this section with an overview of what it achieves and structure the rest of it in a systematic way as to create a better flow and articulate the relation between the proven results?

+ The headings of Sections 3 and 4 are nearly the same.

